On the effects of photoionization feedback on second-generation star formation in globular clusters of different masses

We simulate the formation of second-generation stars in young clusters with masses of $10^{5}$ and $10^6\ {\rm M_\odot}$ within $30-100\ {\rm Myr}$ after the formation of clusters. We assume the clusters move through a uniform interstellar medium with gas densities of $10^{-24}$ and $10^{-23}\ {\rm gcm}^{-3} $ and consider the stellar winds from asymptotic giant branch (AGB) stars, gas accretion onto the cluster, ram pressure, star formation, and photoionization feedback of our stellar systems including binary stars. We find that second-generation (SG) stars can be formed only within the $10^6\ {\rm M_\odot}$ cluster in the high-density simulation, where the cluster can accrete sufficient pristine gas from their surrounding medium, leading to efficient cooling required for the ignition of SG formation and sufficient dilution of the AGB ejecta. Hence, our results indicate that a denser environment is another requirement for the AGB scenario to explain the presence of multiple populations in globular clusters. On the other hand, the ionizing feedback becomes effective in heating the gas in our low-density simulations. As a result, the clusters cannot accumulate a considerable amount of pristine gas at their center. The gas mass within the clusters in these simulations is similar to that in young massive clusters (YMCs). Hence, our studies can provide a possible reason for the lack of gas, star formation, and SG stars in YMCs. Our results indicate that the ionizing stellar feedback is not a severe problem for SG formation; rather, it can help the AGB scenario to account for some observables.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
